The Treble Clef radio phoenix and its old nonthermal filaments

By inspecting data from the LOFAR Two-meter Sky Survey (LoTSS), we noticed a peculiar bright and filamentary radio source at low-galactic latitude ($b \approx 0.5 \deg$). This source, detected also in previous radio observations, was originally believed to be a pulsar, but was later suggested to be located in a heavily obscured galaxy cluster behind the Galactic plane. In this paper, we characterize for the first time the main properties of the host cluster (redshift, mass, temperature, X-ray luminosity, and dynamical status) by using X-ray observations performed with Chandra and SRG/eROSITA. In addition, by combining new uGMRT follow-up data with observations from the e LOFAR LBA Sky Survey (LoLSS), we perform a multifrequency, spatially resolved spectral analysis of the filamentary radio source (VLSS J0318.9+5755, nicknamed here the "Treble Clef" due to its morphology). We conclude that this source is a radio phoenix belonging to a massive, merging galaxy cluster in the Zone of Avoidance. We speculate that its complex morphology is shaped by gas motions generated in the intracluster medium during the ongoing merger, which are also likely responsible for the generation of the candidate radio halo tentatively observed in the cluster center. Owing to its highly filamentary morphology, brightness at $\lesssim$1 GHz, and extremely steep spectrum, reaching values of $\alpha > 4$ between 400 and 650 MHz, this source represents an ideal target for high-resolution, very-low-frequency follow-up observations with LOFAR2.0.

==> figures/logfile.txt <==
# compression 

compress_pdf.py *.pdf -q printer

# rename to strip the -compressed suffix while moving in the figures directory
for f in *-compressed.pdf; do
  echo mv -- "$f" "../${f/-compressed/}"
  mv -- "$f" "../${f/-compressed/}"
done


